cISP: A Speed-of-Light Internet Service Provider

Low latency is a requirement for a variety of interactive network applications. The Internet, however, is not optimized for latency. We thus explore the design of cost-effective wide-area networks that move data over paths very close to great-circle paths, at speeds very close to the speed of light in vacuum. Our cISP design augments the Internet's fiber with free-space wireless connectivity. cISP addresses the fundamental challenge of simultaneously providing low latency and scalable bandwidth, while accounting for numerous practical factors ranging from transmission tower availability to packet queuing. We show that instantiations of cISP across the contiguous United States and Europe would achieve mean latencies within 5% of that achievable using great-circle paths at the speed of light, over medium and long distances. Further, we estimate that the economic value from such networks would substantially exceed their expense.

==> TODO.txt <==
A: wireless
- speed mismatch (probably fits best in section 5)
- bit-error rate and latency impact of correction
- how would combining multiple wireless links work

B: writing
- Should we make a little subsection titled "Why not build a prototype?" ? A: Prototypes are already running in the wild, operated by HFT folks! In fact, the authors have contributed know-how and code for designing some operational networks. The novelty here is design and analysis beyond single point-to-point links.
- Explain the reason why only client-server traffic being sped up improves so much.
- Clarify that we're not splitting individual flows across fiber and MW.
- Maybe we need grey-boxes or some highlights to summarize conclusions here and there -- e.g., "why should I believe that any of those models are a fair representation of what traffic on such a network would look like?" --> well duh, we showed you that results aren't much different for 3 wildly different TMs!

Speed mismatch reference -- https://es.net/performance-testing/troubleshooting/interface-speed-mismatch/


Formatting:
- Fig. 9 reduce bottom margin (space between x-axis label and the tics) - DONE


==> outline.txt <==
1) Introduction
         - Economic impact of latency
         - Inflation in the current Internet
         - low latency outline
2) Motivation
         - Current application - issues due to high latency
         - Design requirements and non-requirements
3) Fiber overview design
         - What can we do with current infrastructure? 
         - Nadi's algorithm on choosing links from Intertubes dataset
4) Microwave network design
         - Characteristics of the links (bandwidth, distance, tower info etc.)
         - Geographic coverage (120 cities)
         - Expected traffic
               - user-user
               - user-DC
               - DC-DC
         - Topology design
               - Minimum Spanning Tree + additional links to reduce mean stretch
               - bandwidth augmentation
5) Experiments
         a) Methodology
         b) Fiber
                 - Cost analysis
         c) Microwave
                - Evaluate topology design (optimal number of city-level links)
                - Cost analysis for all 3 types of traffic
                      - Cost vs. throughput
                      - Cost vs. stretch
                - Packet level simulations
                      - Shortest paths vs. throughput optimal vs. minimizing max link utilization  
                      - study the impact of traffic perturbations
                             - change city level weights (rand(0.5, 1.5) * population)
                             - build linear combination of 3 types of traffic and test with different weights
                - Failure analysis
                      - link failure 
                      - impact of weather (depends on data from Greg)
                - Topology limitation analysis
                      - limit the max distance of links
                      - limit the max usable height on towers
         c) Applications
                - Web browsing
                - Gaming 
6) Implications
         - analysis cost vs benefit based on experiments
7) Conclusion and future work

